Resource Usage Analysis for the Pi-Calculus

We propose a type-based resource usage analysis for the &#960;-calculus extended with resource creation/access primitives. The goal of the resource usage analysis is to statically check that a program accesses resources such as files and memory in a valid manner. Our type system is an extension of previous behavioral type systems for the &#960;-calculus, and can guarantee the safety property that no invalid access is performed, as well as the property that necessary accesses (such as the close operation for a file) are eventually performed unless the program diverges. A sound type inference algorithm for the type system is also developed to free the programmer from the burden of writing complex type annotations. Based on the algorithm, we have implemented a prototype resource usage analyzer for the &#960;-calculus. To the authors' knowledge, ours is the first type-based resource usage analysis that deals with an expressive concurrent language like the pi-calculus.

==> answer.txt <==
>>------------------------------------------------------------
>>Referee no 2:
>>------------------------------------------------------------
>>
>>1. Introduction
>>
>>Page 3, line 11: this sentence does not quite make sense: "type constructors approximation of a CCS-like..."

Inserted "and" after constructors.

>>
>>3. Type System
>>
>>Page 7 line 3: replace "describes process" by "describe processes"

fixed

>>
>>Page 8 line 5: it's unclear why this notational "abuse" is useful.

We have moved the introduction of the notation to the explanation for the rule for T-Out,
where the notation is actually used.

>>
>>Page 11 example 3.10: difficult to follow because of the long line.

fixed

>>
>>4. Type Inference Algorithm
>>
>>Page 14 line 11: remove "how to check"

fixed

>>
>>------------------------------------------------------------
>>Referee no 3:
>>------------------------------------------------------------
>>
>>Major Comments
>>
>>1. Anyway, I would like the authors to give little more space 
>>for explaining some choices in the type discipline mainly 
>>in the asymmetric typing of the input/output mechanism. 
>>This is a journal paper and it deserves detailed explanations, 
>>especially for readers who do not have experience with such matters. 
>>Honestly, I don't see why you chose to have an asymmetric typing. 

We have inserted a remark about the asymmetric nature of typing 
in Section 3.

>>2. My main doubt is about observables. One may want to see 
>>what kind of observables are in a process P just by looking at its own type A. 
>>Unfortunately, this would be disturbed by the top-level observables 
>>put in at the output. Just to make things clear I come with an example. 
>>For instance, process x!v | x?z.z!w can be typed by 
>>A = x! | x? | <v/z>z? for x : z z while I would expect (intuitively) 
>>something like A = x! | <v/z>x?.z? . It could definitely be that 
>>something goes wrong if you type in the style of A but, in a journal paper, 
>>I would like to see a discussion about this, 
>>no matter it has appeared in previous papers. 

We think the remark above answers this question.

>>
>>3. The inference algorithm is fine and everything looks working nicely. 
>>Maybe, you should put (just informally) some more comments 
>>about the first two steps, even if standard. 

For the first step, we have moved the explanation from Appendix to the main text.
For the second step, we don't know what explanation to add. We have just rephrased
some sentence to make it explicit that we first remove the two kinds of constraints
by using the unification algorithm.

>>
>>4. As for the "incompleteness" of the algorithm, 
>>I really like the fact that this has been implemented in a real running tool, 
>>and I believe that a possible application of this theory would 
>>never require the use of languages for describing resource access 
>>which is more complex than regualar expression 
>>(or maybe deterministic Petri Net languages). 

We interpret this as just a comment, not a request for revision.

>>5. Section 5, i.e. the extension of the type system to cover partial liveness, 
>>is very interesting but it is a part which may have been integrated 
>>to the first type system. I believe that the extension is 
>>not very complicated (and also the proofs in the appendix show so). 
>>It would have been nicer, in my humble opinion, 
>>to see the two type systems joint into one. 

We prefer to keep the present style (first showing a naive one, then
extending it to guarantee partial liveness); we think that the present
style is easier to understand, especially for non-experts on behavioral types.

>>
>>6. Moreover, I believe that the algorithm for inferring types works 
>>also for the extended version (at least I can infer this 
>>from the implementation section), but I unfortunately do not see this 
>>being mentioned in section 5.

We have added a sub-section on type inference to Section 5.

>>Minor Comments
>>
>>7. The first author's name is misspelled either in the front page 
>>or in the running title in the other pages (or in both I guess). 

fixed

>>
>>8. pag. 2, in the after the middle, there is a line out of margins. 

fixed
>>
>>9. Restriction operator. Is it possible to join it 
>>with the resource creation and basically synchronise on resources?

Yes. Remark 2.2 discusses that.

>>10. Remark 2.2. You mention Example 2.8 which comes later on. 
>>I find it a bit stressing, while reading, having to go forward 
>>to find something I have not read yet. 
>>Could you instead report part of the example in the remark 
>>just to say what you need? 

We have moved Remark 2.2 to the end of Section 2.

>>
>>11. Remark 2.2, line 7. Capital "If " after ":"

fixed

>>
>>12. You do not have structural congruence but a structural pre-order. 
>>Could you please say why you made this choice? 

We added a remark.
The reason is that if we consider the usual structural congruence,
type preservation property (subject reduction) does not hold.

>>13. is "safe" the right word for a process 
>>which respects a specified resource access? 

We have replaced the word "safe" with "resource-safe"
>>
>>14. pag.7, line 3. "The types [...] describes process that..."  
>>"The types [...] describe process[es] that..." 

fixed
>>
>>15. pag.9, last two rules. Could you please adjust the name of those rules. 
>>For some obscure reason it's in the bottom right of the rule. 
>>fixed
>>
>>16. pag. 9, end of the page. There is a line which goes out of the margin. 

fixed
>>
>>17. pag.11, typing rules. You need to put a space 
>>between the second and the third rule. 
>>Same between the last two rules. 

fixed
>>
>>18. pag. 11, typing rules. I'm not sure about removing the rule for recursion. 
>>I do understand it is equivalent to replication (in this case) 
>>but you may want to add it. 

We are not sure about what the referee intends to say.
Our process calculus introduced in Section 2 does not have recusion as a primitive.

>>
>>19. pag. 11, end of page. Line out of margins.
fixed

>>20. pag.13, 4.1, step 1. In the second point you may want to 
>>help the reader by saying it's the minimal solution, I guess. 
>>Moreover, is there a proof of what you state? I can't see it in Appendix D. 

We have inserted intuitive meaning of the statements.
As for a proof, we think it is fairly standard so that we prefer to omit it
(although we are happy provide the proof if strongly requested).

>>
>>21. pag.13. "...Lemma 3.8. Therefore, the above constraints can be 
>>further reduced to:"  "...Lemma 3.8. Therefore, the above constraints 
>>can be further reduced, by Lemma 3.8, to:"

fixed
>>
>>22. pag.14, 4.3, step 3, first line. Can you please adjust the sentence 
>>"for checking how to check a trace...". 

fixed

>>
>>23. pag.17, Extensions. Could you please explain better the second kind of 
>>liveness. I understand what you mean, but you please explain more about 
>>"fair reduction"? 

We have inserted what we mean by "fair" reduction sequence.

>>
>>24. pag.21, first line. Out of margins. 

fixed
>>
>>25. pag.33, Appendix B, second line. "3.13and 5.8"  "3.13 and 5.8" 
fixed
>>
>>26. pag.35, case (R-COM). Could you please explain this case 
>>a little bit better? 

We have revised the proof for (R-COM) case
by adding detailed explanation and typesetting the proof.

>>
>>27. Moreover, there's a typo in the second line. 
>>The second P1 (on the left side of the parallel) should be P2 . 
fixed
>>
>>28. Moreover, put a space between the second and the third statement 
>>in the line after "This must have been deduced from".
fixed


==> review.txt <==
------------------------------------------------------------
Referee no 2:
------------------------------------------------------------

1. Introduction

Page 3, line 11: this sentence does not quite make sense: "type constructors approximation of a CCS-like..."

3. Type System

Page 7 line 3: replace "describes process" by "describe processes"
fixed

Page 8 line 5: it's unclear why this notational "abuse" is useful.

Page 11 example 3.10: difficult to follow because of the long line.

4. Type Inference Algorithm

Page 14 line 11: remove "how to check"
fixed

------------------------------------------------------------
Referee no 3:
------------------------------------------------------------

Major Comments

1. Anyway, I would like the authors to give little more space 
for explaining some choices in the type discipline mainly 
in the asymmetric typing of the input/output mechanism. 
This is a journal paper and it deserves detailed explanations, 
especially for readers who do not have experience with such matters. 
Honestly, I don't see why you chose to have an asymmetric typing. 

2. My main doubt is about observables. One may want to see 
what kind of observables are in a process P just by looking at its own type A. 
Unfortunately, this would be disturbed by the top-level observables 
put in at the output. Just to make things clear I come with an example. 
For instance, process x!v | x?z.z!w can be typed by 
A = x! | x? | <v/z>z? for x : z z while I would expect (intuitively) 
something like A = x! | <v/z>x?.z? . It could definitely be that 
something goes wrong if you type in the style of A but, in a journal paper, 
I would like to see a discussion about this, 
no matter it has appeared in previous papers. 

3. The inference algorithm is fine and everything looks working nicely. 
Maybe, you should put (just informally) some more comments 
about the first two steps, even if standard. 

4. As for the "incompleteness" of the algorithm, 
I really like the fact that this has been implemented in a real running tool, 
and I believe that a possible application of this theory would 
never require the use of languages for describing resource access 
which is more complex than regualar expression 
(or maybe deterministic Petri Net languages). 

5. Section 5, i.e. the extension of the type system to cover partial liveness, 
is very interesting but it is a part which may have been integrated 
to the first type system. I believe that the extension is 
not very complicated (and also the proofs in the appendix show so). 
It would have been nicer, in my humble opinion, 
to see the two type systems joint into one. 

6. Moreover, I believe that the algorithm for inferring types works 
also for the extended version (at least I can infer this 
from the implementation section), but I unfortunately do not see this 
being mentioned in section 5.

Minor Comments

7. The first author's name is misspelled either in the front page 
or in the running title in the other pages (or in both I guess). 
fixed

8. pag. 2, in the after the middle, there is a line out of margins. 
fixed

9. Restriction operator. Is it possible to join it 
with the resource creation and basically synchronise on resources?

10. Remark 2.2. You mention Example 2.8 which comes later on. 
I find it a bit stressing, while reading, having to go forward 
to find something I have not read yet. 
Could you instead report part of the example in the remark 
just to say what you need? 

11. Remark 2.2, line 7. Capital "If " after ":"
fixed

12. You do not have structural congruence but a structural pre-order. 
Could you please say why you made this choice? 

13. is "safe" the right word for a process 
which respects a specified resource access? 

14. pag.7, line 3. "The types [...] describes process that..."  
"The types [...] describe process[es] that..." 
fixed

15. pag.9, last two rules. Could you please adjust the name of those rules. 
For some obscure reason it's in the bottom right of the rule. 
fixed

16. pag. 9, end of the page. There is a line which goes out of the margin. 
fixed

17. pag.11, typing rules. You need to put a space 
between the second and the third rule. 
Same between the last two rules. 
fixed

18. pag. 11, typing rules. I'm not sure about removing the rule for recursion. 
I do understand it is equivalent to replication (in this case) 
but you may want to add it. 

19. pag. 11, end of page. Line out of margins.
fixed

20. pag.13, 4.1, step 1. In the second point you may want to 
help the reader by saying it's the minimal solution, I guess. 
Moreover, is there a proof of what you state? I can't see it in Appendix D. 

21. pag.13. "...Lemma 3.8. Therefore, the above constraints can be 
further reduced to:"  "...Lemma 3.8. Therefore, the above constraints 
can be further reduced, by Lemma 3.8, to:"
fixed

22. pag.14, 4.3, step 3, first line. Can you please adjust the sentence 
"for checking how to check a trace...". 
fixed

23. pag.17, Extensions. Could you please explain better the second kind of 
liveness. I understand what you mean, but you please explain more about 
"fair reduction"? 

24. pag.21, first line. Out of margins. 
fixed

25. pag.33, Appendix B, second line. "3.13and 5.8"  "3.13 and 5.8" 
fixed

26. pag.35, case (R-COM). Could you please explain this case 
a little bit better? 

27. Moreover, there's a typo in the second line. 
The second P1 (on the left side of the parallel) should be P2 . 
fixed

28. Moreover, put a space between the second and the third statement 
in the line after "This must have been deduced from".
fixed

